The Visual Survey Group: A Decade of Hunting Exoplanets and Unusual Stellar Events with Space-Based Telescopes

This article presents the history of the Visual Survey Group (VSG) - a Professional-Amateur (Pro-Am) collaboration within the field of astronomy working on data from several space missions (Kepler, K2 and TESS). This paper covers the formation of the VSG, its survey-methods including the most common tools used and its discoveries made over the past decade. So far, the group has visually surveyed nearly 10 million light curves and authored 69 peer-reviewed papers which mainly focus on exoplanets and discoveries involving multistellar systems found using the transit method. The preferred manual search-method carried out by the VSG has revealed its strength by detecting numerous sub-stellar objects which were overlooked or discarded by automated search programs, uncovering some of the most rare stars in our galaxy, and leading to several serendipitous discoveries of unprecedented astrophysical phenomena. The main purpose of the VSG is to assist in the exploration of our local Universe, and we therefore advocate continued crowd-sourced examination of time-domain data sets, and invite other research teams to reach out in order to establish collaborating projects.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
